A Simplified Method for Optimising Geometrically Shaped Constellations of Higher Dimensionality

We introduce a simplified method for calculating the loss function for use in geometric shaping, allowing for the optimisation of high dimensional constellations. We design constellations up to 12D with 4096 points, with gains up to 0.31 dB compared to the state-of-the-art.

==> Figures/GMI_2048_symbols_12_dimensions.txt <==
SNR QPSK Initial 12D C Rene
1   1.12517 1.0314 1.0662 1.17564 1.0162
2	1.28339 1.1764 1.2247 1.3701 1.1692
3	1.44067 1.3206 1.3758 1.58268 1.3371
4	1.59010 1.4576 1.5158 1.81225 1.5099
5	1.72150 1.5780 1.6457 2.05737 1.6732


==> Figures/GMI_4_symbols_per_dimension.txt <==
SNR 2DEric 4DEric 4D 8D C
6 2.0652 2.1158 2.1115 2.12298218  2.31646
7 2.2530 2.3212 2.33013 2.33915605 2.58781
8 2.4269 2.5054 2.52415 2.5387 2.86979
9 2.5848 2.670 2.68474 2.7132 3.1608
10 2.7213 2.795 2.80656 2.8483 3.45943

==> Figures/Gaussian_pdf.txt <==
-3	0.00443185
-2.93939	0.00530579
-2.87879	0.00632878
-2.81818	0.00752133
-2.75758	0.00890582
-2.69697	0.0105065
-2.63636	0.0123494
-2.57576	0.0144624
-2.51515	0.0168748
-2.45455	0.0196175
-2.39394	0.0227222
-2.33333	0.0262219
-2.27273	0.0301496
-2.21212	0.0345386
-2.15152	0.0394214
-2.09091	0.0448295
-2.0303	0.0507926
-1.9697	0.057338
-1.90909	0.0644895
-1.84848	0.0722671
-1.78788	0.0806857
-1.72727	0.0897548
-1.66667	0.0994771
-1.60606	0.109848
-1.54545	0.120856
-1.48485	0.13248
-1.42424	0.144689
-1.36364	0.157443
-1.30303	0.170694
-1.24242	0.184382
-1.18182	0.198437
-1.12121	0.21278
-1.06061	0.227324
-1	0.241971
-0.939394	0.256617
-0.878788	0.271153
-0.818182	0.285461
-0.757576	0.299423
-0.69697	0.312916
-0.636364	0.325817
-0.575758	0.338008
-0.515152	0.349368
-0.454545	0.359787
-0.393939	0.369157
-0.333333	0.377383
-0.272727	0.384378
-0.212121	0.390067
-0.151515	0.394389
-0.0909091	0.397297
-0.030303	0.398759
0.030303	0.398759
0.0909091	0.397297
0.151515	0.394389
0.212121	0.390067
0.272727	0.384378
0.333333	0.377383
0.393939	0.369157
0.454545	0.359787
0.515152	0.349368
0.575758	0.338008
0.636364	0.325817
0.69697	0.312916
0.757576	0.299423
0.818182	0.285461
0.878788	0.271153
0.939394	0.256617
1	0.241971
1.06061	0.227324
1.12121	0.21278
1.18182	0.198437
1.24242	0.184382
1.30303	0.170694
1.36364	0.157443
1.42424	0.144689
1.48485	0.13248
1.54545	0.120856
1.60606	0.109848
1.66667	0.0994771
1.72727	0.0897548
1.78788	0.0806857
1.84848	0.0722671
1.90909	0.0644895
1.9697	0.057338
2.0303	0.0507926
2.09091	0.0448295
2.15152	0.0394214
2.21212	0.0345386
2.27273	0.0301496
2.33333	0.0262219
2.39394	0.0227222
2.45455	0.0196175
2.51515	0.0168748
2.57576	0.0144624
2.63636	0.0123494
2.69697	0.0105065
2.75758	0.00890582
2.81818	0.00752133
2.87879	0.00632878
2.93939	0.00530579
3	0.00443185


==> Figures/MI_2_symbols_per_dimension.txt <==
SNR QPSK C416 4DGH 4D 8D 12D C Rene
2 1.28339 1.2976 1.3049 1.3044 1.32070 1.3393627 1.37010467 1.3050
3 1.44067 1.4616 1.4684 1.4625 1.49765 1.5112061 1.58268235 1.4771
4 1.59010 1.6158 1.6201 1.6180 1.65439 1.6867774 1.81224619 1.6376
5 1.72150 1.7490 1.7522 1.7521 1.79797 1.8225821 2.05737321 1.7737
6 1.82397 1.8534 1.8553 1.8521 1.89505 1.9183813 2.31645618 1.8798

==> Figures/NGMI_2048_symbols_12_dimensions.txt <==
SNR QPSK Initial 12D Rene
1	0.562585000000000	0.562581818181818	0.581563636363636 0.5081
2	0.641695000000000	0.641672727272727	0.668018181818182 0.5846
3	0.720335000000000	0.720327272727273	0.750436363636364 0.6685
4	0.795050000000000	0.795054545454546	0.826800000000000 0.7558
5	0.860750000000000	0.860727272727273	0.897654545454546 0.8366

==> Figures/pdf_12D.txt <==
-3.14368	0.000254702
-3.06381	0.000254702
-2.98393	0.000509403
-2.90405	0.00127351
-2.82417	0.00483933
-2.74429	0.00687695
-2.66442	0.00764105
-2.58454	0.014518
-2.50466	0.0140086
-2.42478	0.0211402
-2.34491	0.0226684
-2.26503	0.0234326
-2.18515	0.0359129
-2.10527	0.0427899
-2.02539	0.0499215
-1.94552	0.0593455
-1.86564	0.0901644
-1.78576	0.0914379
-1.70588	0.125059
-1.626	0.144416
-1.54613	0.160207
-1.46625	0.177782
-1.38637	0.195611
-1.30649	0.226939
-1.22661	0.229232
-1.14674	0.261069
-1.06686	0.254447
-0.98698	0.271512
-0.907102	0.26489
-0.827224	0.285521
-0.747346	0.301567
-0.667468	0.296727
-0.58759	0.316085
-0.507712	0.332895
-0.427834	0.322452
-0.347956	0.352762
-0.268078	0.364733
-0.1882	0.371864
-0.108322	0.361422
-0.0284439	0.381543
0.051434	0.39275
0.131312	0.360658
0.21119	0.36677
0.291068	0.346394
0.370946	0.335187
0.450824	0.333914
0.530702	0.311245
0.61058	0.295454
0.690458	0.296727
0.770336	0.287558
0.850214	0.268456
0.930092	0.265654
1.00997	0.249098
1.08985	0.235854
1.16973	0.237382
1.2496	0.218534
1.32948	0.188225
1.40936	0.171924
1.48924	0.161736
1.56912	0.130153
1.64899	0.117163
1.72887	0.0886362
1.80875	0.0766652
1.88863	0.0629113
1.96851	0.0489027
2.04838	0.0450822
2.12826	0.03413
2.20814	0.0272531
2.28802	0.0201214
2.3679	0.0178291
2.44777	0.0132445
2.52765	0.0101881
2.60753	0.00636754
2.68741	0.00585814
2.76728	0.00203761
2.84716	0.00152821
2.92704	0.000764105
3.00692	0.000509403
3.0868	0
3.16667	0.000509403


==> Figures/pdf_4D.txt <==
-1.89497	0.145214
-1.35697	0.319471
-0.818975	0.377557
-0.280977	0.261386
0.257021	0.232343
0.795019	0.319471
1.33302	0.2033


==> Figures/pdf_8D.txt <==
-2.61483	0.00646288
-2.38818	0.0236972
-2.16152	0.051703
-1.93487	0.122795
-1.70821	0.137875
-1.48156	0.178806
-1.2549	0.198195
-1.02825	0.262824
-0.801591	0.325298
-0.574936	0.377001
-0.348281	0.361921
-0.121626	0.353304
0.105028	0.342533
0.331683	0.308064
0.558338	0.314527
0.784993	0.271441
1.01165	0.249898
1.2383	0.196041
1.46496	0.131412
1.69161	0.0969432
1.91827	0.051703
2.14492	0.0387773
2.37158	0.0107715

